Full Automation of Goal-driven LLM Dialog Threads with And-Or Recursors and Refiner Oracles

We automate deep step-by step reasoning in an LLM dialog thread by recursively exploring alternatives (OR-nodes) and expanding details (AND-nodes) up to a given depth. Starting from a single succinct task-specific initiator we steer the automated dialog thread to stay focussed on the task by synthesizing a prompt that summarizes the depth-first steps taken so far. Our algorithm is derived from a simple recursive descent implementation of a Horn Clause interpreter, except that we accommodate our logic engine to fit the natural language reasoning patterns LLMs have been trained on. Semantic similarity to ground-truth facts or oracle advice from another LLM instance is used to restrict the search space and validate the traces of justification steps returned as answers. At the end, the unique minimal model of a generated Horn Clause program collects the results of the reasoning process. As applications, we sketch implementations of consequence predictions, causal explanations, recommendation systems and topic-focussed exploration of scientific literature.

==> 1_Sheet1.txt <==
_201203_UML_SIGN
type=10
name=6957b467_0
aShapeNum=1196
frame.origin.x=92.408478
frame.origin.y=642.021423
frame.size.width=76.503204
frame.size.height=64.627319
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs800 \cf2 \uc0\u55357 \u56910 }
aHorAlign=0
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
aSymbol=1196
_201203_UML_SIGN
type=1
name=696078a9_1
aShapeNum=0
frame.origin.x=139.842377
frame.origin.y=361.641144
frame.size.width=152.829559
frame.size.height=74.107178
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=696d9226_21
aShapeNum=0
frame.origin.x=189.414429
frame.origin.y=375.748322
frame.size.width=100.000000
frame.size.height=45.892822
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Interactors}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=10
name=f8583d92e4294894
aShapeNum=574
frame.origin.x=139.842377
frame.origin.y=361.641144
frame.size.width=60.000000
frame.size.height=60.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fnil\fcharset0 AppleColorEmoji;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs800 \cf2 \uc0\u55357 \u56421 }
aHorAlign=0
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
aSymbol=574
_201203_UML_SIGN
type=10
name=6987a29b_39
aShapeNum=622
frame.origin.x=49.510712
frame.origin.y=71.746368
frame.size.width=208.785065
frame.size.height=141.523743
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red255\green255\blue255;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c100000\c100000\c100000;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs800 \cf2 \uc0\u55357 \u56445 }
aHorAlign=0
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
aSymbol=622
_201203_UML_SIGN
type=1
name=698c622d_3b
aShapeNum=0
frame.origin.x=103.903244
frame.origin.y=84.294922
frame.size.width=100.000000
frame.size.height=50.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 LLM}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=69940ead_3c
aShapeNum=0
frame.origin.x=74.660583
frame.origin.y=696.694916
frame.size.width=100.000000
frame.size.height=50.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 User\{XUONGDONG_N}}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=11
name=69b789d9_93
aShapeNum=45
frame.origin.x=335.152954
frame.origin.y=525.874329
frame.size.width=194.515625
frame.size.height=197.948547
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=69badf5b_a2
aShapeNum=0
frame.origin.x=349.260010
frame.origin.y=589.951233
frame.size.width=166.301514
frame.size.height=69.794861
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Embeddings Store\{XUONGDONG_N}}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=8
name=69e4253a_117
aShapeNum=10
frame.origin.x=680.416992
frame.origin.y=408.634827
frame.size.width=184.144531
frame.size.height=157.395691
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=69e8babd_119
aShapeNum=0
frame.origin.x=714.620728
frame.origin.y=454.567657
frame.size.width=100.000000
frame.size.height=50.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Appraisers}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=12
name=6bd2856d_11c
aShapeNum=1
frame.origin.x=156.653198
frame.origin.y=297.358734
frame.size.width=32.761230
frame.size.height=64.282410
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=156.653198
point1.y=535.067444
point2.x=174.660583
point2.y=435.748322
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6bd431b5_11d
aShapeNum=1
frame.origin.x=114.668030
frame.origin.y=213.270111
frame.size.width=41.985168
frame.size.height=84.088623
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=156.653198
point1.y=535.067444
point2.x=132.779053
point2.y=642.021423
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6bd7b356_11e
aShapeNum=1
frame.origin.x=144.452103
frame.origin.y=287.396088
frame.size.width=138.221237
frame.size.height=74.245056
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=1
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
p1_To_Object_Name= 
p2_To_Object_Name=696078a9_1
p1_To_Object_PosIndex=10
p2_To_Object_PosIndex=2
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=188.575623
point1.y=277.985199
point2.x=216.257156
point2.y=361.641144
p1_Direction=2
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6bd95cf5_11f
aShapeNum=1
frame.origin.x=282.673340
frame.origin.y=196.657562
frame.size.width=79.811279
frame.size.height=90.738525
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=188.575623
point1.y=277.985199
point2.x=164.029602
point2.y=206.401733
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6be43ea4_121
aShapeNum=1
frame.origin.x=294.452484
frame.origin.y=356.406097
frame.size.width=130.428314
frame.size.height=37.117859
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=424.880798
point1.y=356.406097
point2.x=294.452484
point2.y=393.523956
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6be4c9d7_122
aShapeNum=1
frame.origin.x=424.880798
frame.origin.y=326.118134
frame.size.width=104.787781
frame.size.height=30.287964
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=424.880798
point1.y=356.406097
point2.x=520.870972
point2.y=326.874878
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=3
name=6be6dcbf_123
aShapeNum=1
frame.origin.x=653.471924
frame.origin.y=366.846466
frame.size.width=52.927795
frame.size.height=65.015625
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=706.399719
point1.y=431.862091
point2.x=644.163086
point2.y=334.321045
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=12
name=6be7d560_124
aShapeNum=1
frame.origin.x=529.668579
frame.origin.y=546.046692
frame.size.width=80.274353
frame.size.height=43.904480
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=609.942932
point1.y=546.046692
point2.x=529.668579
point2.y=589.951172
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=43.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=12
name=6be8bdac_125
aShapeNum=1
frame.origin.x=609.942932
frame.origin.y=495.957306
frame.size.width=85.443542
frame.size.height=50.089417
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=609.942932
point1.y=546.046692
point2.x=695.386475
point2.y=495.957306
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=49.000000
textPos2.x=0.000000
textPos2.y=0.000000
arrowSize=15.000000
aDuoiTu=1
_201203_UML_SIGN
type=26
name=6bf3ac26_126
aShapeNum=0
frame.origin.x=597.393982
frame.origin.y=602.883484
frame.size.width=298.369629
frame.size.height=111.760132
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Ground-truth facts\{XUONGDONG_N}}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
aToPoint.x=597.667480
aToPoint.y=658.591919
_201203_UML_SIGN
type=3
name=6bf9d8f7_127
aShapeNum=1
frame.origin.x=529.668579
frame.origin.y=663.625488
frame.size.width=67.725403
frame.size.height=0.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=597.393982
point1.y=663.625488
point2.x=529.668579
point2.y=663.625488
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=40.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=1
name=6c09df0e_128
aShapeNum=0
frame.origin.x=716.541016
frame.origin.y=28.970078
frame.size.width=191.810303
frame.size.height=252.370926
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6c0a9bec_129
aShapeNum=0
frame.origin.x=756.087524
frame.origin.y=55.621765
frame.size.width=112.717285
frame.size.height=82.810059
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Answers}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6c0bfff1_12a
aShapeNum=0
frame.origin.x=730.797424
frame.origin.y=181.812515
frame.size.width=172.418884
frame.size.height=66.641632
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Synthesized Logic Programs}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=3
name=6c135120_12b
aShapeNum=1
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=673.962280
point1.y=253.943115
point2.x=716.541016
point2.y=248.454147
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=46.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=6c13e243_12c
aShapeNum=1
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=0
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=773.357178
point1.y=409.750732
point2.x=806.299805
point2.y=281.341003
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=43.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=3
name=6c2919d9_12d
aShapeNum=1
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=13.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=770.944336
point1.y=602.883484
point2.x=770.944336
point2.y=566.030518
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=52.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=8
name=6dcfcb29_188
aShapeNum=8
frame.origin.x=520.870972
frame.origin.y=213.270111
frame.size.width=153.091309
frame.size.height=153.576355
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6de4c8ca_211
aShapeNum=0
frame.origin.x=560.336182
frame.origin.y=271.884949
frame.size.width=74.160889
frame.size.height=45.481506
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6de6040d_251
aShapeNum=0
frame.origin.x=544.163086
frame.origin.y=269.625702
frame.size.width=100.000000
frame.size.height=50.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Recursors}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6dfbde10_252
aShapeNum=0
frame.origin.x=208.151855
frame.origin.y=388.015198
frame.size.width=62.525146
frame.size.height=33.625946
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6dfd2077_253
aShapeNum=0
frame.origin.x=671.487671
frame.origin.y=638.171875
frame.size.width=143.133057
frame.size.height=31.415649
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=1
name=6e00b194_254
aShapeNum=0
frame.origin.x=727.489380
frame.origin.y=469.153992
frame.size.width=74.262695
frame.size.height=26.803314
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=3
name=6e49bdca_255
aShapeNum=1
frame.origin.x=0.000000
frame.origin.y=0.000000
frame.size.width=1.000000
frame.size.height=1.000000
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=1
aAttached2=0
arrowInP1=0
arrowInP2=1
arrowSize=15.000000
aHorAlign=1
aVerAlign=1
aWrap=1
aTxGap=-1.000000
aTxHeR=0.000000
point1.x=714.620728
point1.y=462.353943
point2.x=294.452484
point2.y=431.862091
p1_Direction=0
p2_Direction=0
lineType=1
f_DEFAULT_DIST_FROM_PARENT=55.000000
textPos2.x=0.000000
textPos2.y=0.000000
_201203_UML_SIGN
type=8
name=adfca59d_47
aShapeNum=10
frame.origin.x=308.724854
frame.origin.y=41.808380
frame.size.width=196.224121
frame.size.height=171.461731
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=255
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
_201203_UML_SIGN
type=26
name=adfed133_48
aShapeNum=2
frame.origin.x=325.444214
frame.origin.y=102.948624
frame.size.width=162.785400
frame.size.height=49.181244
angle=0.000000
ratio=0.000000
aLineDash=0
aLinesize=1.000000
aDoubleLine=0
aLineColor=4294967296
aFillType2=-1
aFillColor=4294967295
aSWCo=4294967296
isVisible=1
aLockPos=0
alpha=0
aFlipX=0
aFlipY=0
aPLJoin=1
aPLCap=1
aPLWin=0
aLineJumb=0
aAttached2=1
boxText={\rtf1\ansi\ansicpg1252\cocoartf2709{XUONGDONG_N}\cocoatextscaling0\cocoaplatform0{\fonttbl\f0\fswiss\fcharset0 Helvetica;}{XUONGDONG_N}{\colortbl;\red255\green255\blue255;\red0\green0\blue0;}{XUONGDONG_N}{\*\expandedcolortbl;;\csgenericrgb\c0\c0\c0;}{XUONGDONG_N}\pard\tx560\tx1120\tx1680\tx2240\tx2800\tx3360\tx3920\tx4480\tx5040\tx5600\tx6160\tx6720\pardirnatural\qc\partightenfactor0{XUONGDONG_N}{XUONGDONG_N}\f0\fs24 \cf2 Model Builder}
aHorAlign=1
aVerAlign=1
aWrap=0
aTxGap=-1.000000
aTxHeR=0.000000
aToPoint.x=720.309082
aToPoint.y=142.216187

